The study of the angular and spatial distribution of radio selected AGNs and star-forming galaxies in the ELAIS N1 field

The cosmic evolution of bias of different source populations with underlying dark matter density field in post reionization era can shed light on large scale structures. Studying the angular and spatial distribution of different compact sources using deep radio catalogue at low-frequency is essential to understand the matter distribution of the present Universe. Here, we investigate the relationship of luminous matter with their host dark matter haloes by measuring the angular and spatial clustering of sources (two-point statistics), using deep radio observation of ELAIS N1 (EN1) field with upgraded Giant Metrewave Radio Telescope (uGMRT) at 300-500 MHz. We also analyze the 612 MHz GMRT archival data of the same field to understand the cosmic evolution of clustering of different source populations. We classify the sources as star-forming galaxies (SFGs) and active galactic nuclei (AGN) based on their radio luminosity. We find that the spatial clustering length and bias to the dark matter density field of SFGs are smaller than AGNs at both frequencies. This proves that AGNs are mainly hosted by massive haloes and hence strongly clustered. However, a small decrease in the bias for both kind of sources at higher frequency indicates that we are most likely tracing the faint objects residing in less massive haloes at higher frequencies. Our results are in excellent agreement with previous findings at radio and multi-frequency surveys. However, comparison with SKADS simulation suggests that the halo mass for different populations used in the simulation is systematically lower. This work quantifies the spatial distribution of extragalactic compact objects in EN1 field and bridges the gap between shallow and deep surveys.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
